System for Measurement of Electric Energy Using Beacons with Optical Sensors and LoRaWAN Transmission

In this article, we present the results of experiments with finding an efficient radio transmission method for an electric energy measurement system called OneMeter 2.0. This system offers a way of collecting energy usage data from beacons attached to regular, non-smart meters. In our study, we compared several low power wide area network (LPWAN) protocols, out of which we chose the LoRaWAN protocol. We verified the energy consumption of a LoRa-based transmission unit, as well as the transmission range between network nodes in urban conditions. We discovered that LoRaWAN-based transmission was highly energy-efficient and offered decent coverage, even in a difficult, dense urban environment.

==> payload-cost-sf11.csv <==
size   duration   charge
1      675        5.177
2      675        5.16
3      679        5.171
4      677        5.179
5      678        5.189
6      765        5.826
7      759        5.811
8      762        5.82
9      752        5.809
10     842        6.448   
11     847        6.914   
12     845        6.896   
13     841        6.877   
14     846        6.865   
15     924        7.541   
16     919        7.542   
17     922        7.528   
18     921        7.536   
19     1008       7.963   
20     1005       7.966   
21     1015       7.965   
22     1006       7.96   
23     1007       7.973   
24     1098       8.636   
25     1094       8.628   
26     1094       8.625   
27     1088       8.632   
28     1175       9.302   
29     1172       9.293   
30     1169       9.292   
31     1174       9.241   
32     1174       9.246   
33     1258       9.896   
34     1251       9.883   
35     1251       9.9   
36     1258       9.903   
37     1328       10.532   
38     1340       10.532
39     1337       10.555   
40     1333       10.549   
41     1334       10.536   
42     1421       11.19   
43     1423       11.201   
44     1417       11.192   
45     1423       11.189   
46     1502       11.854   
47     1498       11.849   
48     1502       11.881   
49     1498       11.877   
50     1506       11.886   


==> payload-cost-sf7.csv <==
size   duration   charge   rx_duration[s]   rx_charge[uAh]   full_payload[B]
1      60.612     0.402   2.018   0.469   14
2      60.612     0.401   2.014   0.468   
3      65.516     0.442   2.004   0.467   
4      65.908     0.441   2.021   0.469   
5      65.908     0.441   2.014   0.468   
6      65.914     0.44    2.014   0.468   
7      71.138     0.481   2.013   0.468   
8      70.551     0.481   2.019   0.469   
9      71.432     0.482   2.002   0.466   
10     76.108     0.522   2.007   0.468   23
11     75.808     0.521         
12     75.832     0.52         
13     75.833     0.52         
14     81.232     0.561         
15     81.122     0.561         
16     81.232     0.561         
17     86.633     0.601         
18     86.743     0.602         
19     86.633     0.601         
20     86.854     0.601   2.007   0.467   33
21     92.156     0.655         
22     92.155     0.655         
23     92.154     0.654         
24     96.716     0.695         
25     96.686     0.696         
26     97.601     0.697         
27     97.601     0.696         
28     101.212    0.736         
29     101.212    0.737         
30     101.205    0.736   2.013   0.466   43
31     107.573    0.769         
32     107.36     0.769         
33     106.808    0.769         
34     107.656    0.769         
35     112.166    0.809         
36     111.866    0.81         
37     111.866    0.81         
38     117.485    0.849         
39     117.84     0.849         
40     117.59     0.849   2.01   0.467   53
41     117.064    0.85         
42     122.567    0.892         
43     122.404    0.892         
44     123.383    0.891         
45     128.442    0.933         
46     127.626    0.931         
47     128.116    0.931         
48     128.279    0.933         
49     133.125    0.973         
50     132.773    0.973   2.008   0.466   63

